On the embeddability of the homogeneous Ricci flow and its collapses

This article grew out of the urge to realize explicit examples of solutions for the Ricci flow as families of isometrically embedded submanifolds, together with its Gromov-Hausdorff collapses. To this aim, we consider the Ricci flow of invariant metrics in a class of flag manifolds. On the one hand, we contrast with a previous result in literature by presenting entire flow lines of invariant metrics realized as orbits of a fixed representation. Indeed, we prove that the subset of realizable metrics has a global attractor with open interior, containing an expressive family of complete flow lines. On the other hand, we prove that certain collapses cannot be realized in any fixed Euclidean space. We provide a detailed picture of the flow, including examples of both realizable and non-realizable flow lines and collapses.

==> bacia-E8-SU8-com-legenda.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bacia-E8-SU8-com-legenda.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{605.00001526bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.99834706)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bacia-E8-SU8-com-legenda.pdf}}%
    \put(0.06802686,0.05699894){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$O$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bacia-E8-SU8-com-legenda.pdf}}%
    \put(0.08388429,0.96257095){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bacia-E8-SU8-com-legenda.pdf}}%
    \put(0.95093616,0.05672131){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bacia-E8-SU8-com-legenda.pdf}}%
    \put(0.52580705,0.52964226){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$L$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{bacia-E8-SU8-com-legenda.pdf}}%
    \put(0.49425359,0.05460354){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$M$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{bacia-E8-SU8-com-legenda.pdf}}%
    \put(0.22094524,0.39240053){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$N$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{bacia-E8-SU8-com-legenda.pdf}}%
    \put(0.3587265,0.25142098){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R$}}}%
    \put(0.38016527,0.44065078){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{bacia-E8-SU8-com-legenda.pdf}}%
    \put(0.18309658,0.62245604){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{bacia-E8-SU8-com-legenda.pdf}}%
    \put(0.37803459,0.57476751){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{bacia-E8-SU8-com-legenda.pdf}}%
    \put(0.19187757,0.25418385){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{bacia-E8-SU8-com-legenda.pdf}}%
    \put(0.3951898,0.36911153){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_4$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{bacia-E8-SU8-com-legenda.pdf}}%
    \put(0.52993928,0.37992635){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_5$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{bacia-E8-SU8-com-legenda.pdf}}%
    \put(0.33360665,0.15938143){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_6$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{bacia-E8-SU8-com-legenda.pdf}}%
    \put(0.56141526,0.19580963){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_7$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{bacia-E8-SU8-com-legenda.pdf}}%
  \end{picture}%
\endgroup%


==> bacia-SU4-SU2U1U1-com-legenda.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bacia-SU4-SU2U1U1-com-legenda.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{605.00001526bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.99834706)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bacia-SU4-SU2U1U1-com-legenda.pdf}}%
    \put(0.52416061,0.51920192){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$L$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bacia-SU4-SU2U1U1-com-legenda.pdf}}%
    \put(0.52226237,0.28296097){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bacia-SU4-SU2U1U1-com-legenda.pdf}}%
    \put(0.30843878,0.47004128){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T$}}}%
    \put(0.02667226,0.50804489){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$K$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bacia-SU4-SU2U1U1-com-legenda.pdf}}%
    \put(0.02657541,0.96552162){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{bacia-SU4-SU2U1U1-com-legenda.pdf}}%
    \put(0.28253485,0.24145141){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{bacia-SU4-SU2U1U1-com-legenda.pdf}}%
    \put(0.49320762,0.02470943){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$M$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{bacia-SU4-SU2U1U1-com-legenda.pdf}}%
    \put(0.96113115,0.0241929){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{bacia-SU4-SU2U1U1-com-legenda.pdf}}%
    \put(0.38808753,0.35345425){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$N$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{bacia-SU4-SU2U1U1-com-legenda.pdf}}%
    \put(0.20705707,0.59413735){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{bacia-SU4-SU2U1U1-com-legenda.pdf}}%
    \put(0.34432462,0.54611953){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{bacia-SU4-SU2U1U1-com-legenda.pdf}}%
    \put(0.12117768,0.29270399){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{bacia-SU4-SU2U1U1-com-legenda.pdf}}%
    \put(0.25070376,0.40876158){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_4$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{bacia-SU4-SU2U1U1-com-legenda.pdf}}%
    \put(0.38748707,0.45850331){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_5$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{bacia-SU4-SU2U1U1-com-legenda.pdf}}%
    \put(0.44976754,0.39380161){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_6$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{bacia-SU4-SU2U1U1-com-legenda.pdf}}%
    \put(0.4219912,0.27585869){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_7$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{bacia-SU4-SU2U1U1-com-legenda.pdf}}%
    \put(0.28219911,0.12431557){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_8$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{bacia-SU4-SU2U1U1-com-legenda.pdf}}%
    \put(0.73403276,0.10957513){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_{10}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{bacia-SU4-SU2U1U1-com-legenda.pdf}}%
    \put(0.56432719,0.35580445){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_9$}}}%
    \put(0.02667226,0.0245579){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$O$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{bacia-SU4-SU2U1U1-com-legenda.pdf}}%
  \end{picture}%
\endgroup%

